Adaptive Human-Robot Collaborative Missions using Hybrid Task Planning

Producing robust task plans in human-robot collaborative missions is a critical activity in order to increase the likelihood of these missions completing successfully. Despite the broad research body in the area, which considers different classes of constraints and uncertainties, its applicability is confined to relatively simple problems that can be comfortably addressed by the underpinning mathematically-based or heuristic-driven solver engines. In this paper, we introduce a hybrid approach that effectively solves the task planning problem by decomposing it into two intertwined parts, starting with the identification of a feasible plan and followed by its uncertainty augmentation and verification yielding a set of Pareto optimal plans. To enhance its robustness, adaptation tactics are devised for the evolving system requirements and agents' capabilities. We demonstrate our approach through an industrial case study involving workers and robots undertaking activities within a vineyard, showcasing the benefits of our hybrid approach both in the generation of feasible solutions and scalability compared to native planners.

==> PDDL/planning_domain.txt <==
(define (domain robot_btrm-domain)
 (:requirements :strips :typing :negative-preconditions :numeric-fluents)
 (:types location task robot)
 (:predicates (robot_at ?r - robot ?l - location) (path ?l_from - location ?l_to - location) (empty ?l - location) (task_loc ?t - task ?l - location) (task_done ?t - task))
 (:functions (p_success ?a - robot ?t - task) (travel_time))
 (:action move
  :parameters ( ?r - robot ?l_from - location ?l_to - location)
  :precondition (and (path ?l_from ?l_to) (robot_at ?r ?l_from) (empty ?l_to) )
  :effect (and (not (robot_at ?r ?l_from)) (robot_at ?r ?l_to) (empty ?l_from) (not (empty ?l_to)) (increase (travel_time) 1)))
 (:action dotask
  :parameters ( ?a - robot ?t - task ?l - location)
  :precondition (and (robot_at ?a ?l) (task_loc ?t ?l) (not (task_done ?t)) (<= 0.5 (p_success ?a ?t)) )
  :effect (and (task_done ?t)))
)


==> PDDL/planning_problem.txt <==
(define (problem robot_btrm-problem)
 (:domain robot_btrm-domain)
 (:objects
   l1 l2 l3 l4 l5 l6 l7 l8 l9 - location
    worker1 worker2 r2 r1 - robot
    t1l6a t2l5 t1l4 t3l4 t2l8b t1l6b t3l7 t1l7 t3l9 t2l8a - task
 )
 (:init (path l1 l2) (path l2 l3) (path l4 l5) (path l5 l6) (path l7 l8) (path l8 l9) (path l2 l1) (path l3 l2) (path l5 l4) (path l6 l5) (path l8 l7) (path l9 l8) (path l1 l4) (path l4 l7) (path l2 l5) (path l5 l8) (path l3 l6) (path l6 l9) (path l4 l1) (path l7 l4) (path l5 l2) (path l8 l5) (path l6 l3) (path l9 l6) (empty l2) (empty l3) (empty l4) (empty l5) (empty l6) (empty l7) (empty l8) (empty l9) (task_loc t1l4 l4) (task_loc t1l6a l6) (task_loc t1l6b l6) (task_loc t1l7 l7) (task_loc t2l5 l5) (task_loc t2l8a l8) (task_loc t2l8b l8) (task_loc t3l4 l4) (task_loc t3l7 l7) (task_loc t3l9 l9) (robot_at worker1 l1) (robot_at worker2 l1) (robot_at r1 l1) (robot_at r2 l1) (= (p_success worker1 t1l4) 1) (= (p_success worker1 t1l6a) 1) (= (p_success worker1 t1l6b) 1) (= (p_success worker1 t1l7) 1) (= (p_success worker1 t3l4) 1) (= (p_success worker1 t3l7) 1) (= (p_success worker1 t3l9) 1) (= (p_success worker2 t1l4) 1) (= (p_success worker2 t1l6a) 1) (= (p_success worker2 t1l6b) 1) (= (p_success worker2 t1l7) 1) (= (p_success worker2 t3l4) 1) (= (p_success worker2 t3l7) 1) (= (p_success worker2 t3l9) 1) (= (p_success r1 t2l5) 1) (= (p_success r1 t2l8a) 1) (= (p_success r1 t2l8b) 1) (= (p_success r1 t3l4) 1) (= (p_success r1 t3l7) 1) (= (p_success r1 t3l9) 1) (= (p_success r2 t2l5) 1) (= (p_success r2 t2l8a) 1) (= (p_success r2 t2l8b) 1) (= (p_success r2 t3l4) 1) (= (p_success r2 t3l7) 1) (= (p_success r2 t3l9) 1) (= (p_success r1 t1l4) 0) (= (p_success r2 t1l4) 0) (= (p_success r1 t1l6a) 0) (= (p_success r2 t1l6a) 0) (= (p_success r1 t1l6b) 0) (= (p_success r2 t1l6b) 0) (= (p_success r1 t1l7) 0) (= (p_success r2 t1l7) 0) (= (p_success worker1 t2l5) 0) (= (p_success worker2 t2l5) 0) (= (p_success worker1 t2l8a) 0) (= (p_success worker2 t2l8a) 0) (= (p_success worker1 t2l8b) 0) (= (p_success worker2 t2l8b) 0) (= (travel_time) 0))
 (:goal (and (task_done t1l4) (task_done t1l6a) (task_done t1l6b) (task_done t1l7) (task_done t2l5) (task_done t2l8a) (task_done t2l8b) (task_done t3l4) (task_done t3l7) (task_done t3l9) (<= 0 (p_success worker1 t1l4)) (<= (p_success worker1 t1l4) 1) (<= 0 (p_success worker2 t1l4)) (<= (p_success worker2 t1l4) 1) (<= 0 (p_success r1 t1l4)) (<= (p_success r1 t1l4) 1) (<= 0 (p_success r2 t1l4)) (<= (p_success r2 t1l4) 1) (<= 0 (p_success worker1 t1l6a)) (<= (p_success worker1 t1l6a) 1) (<= 0 (p_success worker2 t1l6a)) (<= (p_success worker2 t1l6a) 1) (<= 0 (p_success r1 t1l6a)) (<= (p_success r1 t1l6a) 1) (<= 0 (p_success r2 t1l6a)) (<= (p_success r2 t1l6a) 1) (<= 0 (p_success worker1 t1l6b)) (<= (p_success worker1 t1l6b) 1) (<= 0 (p_success worker2 t1l6b)) (<= (p_success worker2 t1l6b) 1) (<= 0 (p_success r1 t1l6b)) (<= (p_success r1 t1l6b) 1) (<= 0 (p_success r2 t1l6b)) (<= (p_success r2 t1l6b) 1) (<= 0 (p_success worker1 t1l7)) (<= (p_success worker1 t1l7) 1) (<= 0 (p_success worker2 t1l7)) (<= (p_success worker2 t1l7) 1) (<= 0 (p_success r1 t1l7)) (<= (p_success r1 t1l7) 1) (<= 0 (p_success r2 t1l7)) (<= (p_success r2 t1l7) 1) (<= 0 (p_success worker1 t2l5)) (<= (p_success worker1 t2l5) 1) (<= 0 (p_success worker2 t2l5)) (<= (p_success worker2 t2l5) 1) (<= 0 (p_success r1 t2l5)) (<= (p_success r1 t2l5) 1) (<= 0 (p_success r2 t2l5)) (<= (p_success r2 t2l5) 1) (<= 0 (p_success worker1 t2l8a)) (<= (p_success worker1 t2l8a) 1) (<= 0 (p_success worker2 t2l8a)) (<= (p_success worker2 t2l8a) 1) (<= 0 (p_success r1 t2l8a)) (<= (p_success r1 t2l8a) 1) (<= 0 (p_success r2 t2l8a)) (<= (p_success r2 t2l8a) 1) (<= 0 (p_success worker1 t2l8b)) (<= (p_success worker1 t2l8b) 1) (<= 0 (p_success worker2 t2l8b)) (<= (p_success worker2 t2l8b) 1) (<= 0 (p_success r1 t2l8b)) (<= (p_success r1 t2l8b) 1) (<= 0 (p_success r2 t2l8b)) (<= (p_success r2 t2l8b) 1) (<= 0 (p_success worker1 t3l4)) (<= (p_success worker1 t3l4) 1) (<= 0 (p_success worker2 t3l4)) (<= (p_success worker2 t3l4) 1) (<= 0 (p_success r1 t3l4)) (<= (p_success r1 t3l4) 1) (<= 0 (p_success r2 t3l4)) (<= (p_success r2 t3l4) 1) (<= 0 (p_success worker1 t3l7)) (<= (p_success worker1 t3l7) 1) (<= 0 (p_success worker2 t3l7)) (<= (p_success worker2 t3l7) 1) (<= 0 (p_success r1 t3l7)) (<= (p_success r1 t3l7) 1) (<= 0 (p_success r2 t3l7)) (<= (p_success r2 t3l7) 1) (<= 0 (p_success worker1 t3l9)) (<= (p_success worker1 t3l9) 1) (<= 0 (p_success worker2 t3l9)) (<= (p_success worker2 t3l9) 1) (<= 0 (p_success r1 t3l9)) (<= (p_success r1 t3l9) 1) (<= 0 (p_success r2 t3l9)) (<= (p_success r2 t3l9) 1)))
 (:metric minimize (travel_time))
)


==> PDDL/taskplan.txt <==

SequentialPlan:
    move(worker1, l1, l4)
    dotask(worker1, t1l4, l4)
    dotask(worker1, t3l4, l4)
    move(worker1, l4, l7)
    dotask(worker1, t3l7, l7)
    dotask(worker1, t1l7, l7)
    move(worker1, l7, l8)
    move(worker1, l8, l9)
    dotask(worker1, t3l9, l9)
    move(r1, l1, l4)
    move(worker1, l9, l6)
    dotask(worker1, t1l6b, l6)
    move(r1, l4, l5)
    dotask(worker1, t1l6a, l6)
    dotask(r1, t2l5, l5)
    move(r1, l5, l8)
    dotask(r1, t2l8a, l8)
    dotask(r1, t2l8b, l8)



    $\langle$ move(worker1, l1, l4), \, dotask(worker1, t1l4, l4), \, dotask(worker1, t3l4, l4), \, move(worker1, l4, l7), \, dotask(worker1, t3l7, l7), \, dotask(worker1, t1l7, l7), \, move(worker1, l7, l8), \, move(worker1, l8, l9), \, dotask(worker1, t3l9, l9), \, move(r1, l1, l4), \, move(worker1, l9, l6), \, dotask(worker1, t1l6b, l6), \, move(r1, l4, l5), \, dotask(worker1, t1l6a, l6), \, dotask(r1, t2l5, l5), \, move(r1, l5, l8), \, dotask(r1, t2l8a, l8), \, dotask(r1, t2l8b, l8) $\rangle$

